An arbitrary-order method for magnetostatics on polyhedral meshes based on a discrete de Rham sequence

In this work, we develop a discretisation method for the mixed formulation of the magnetostatic problem supporting arbitrary orders and polyhedral meshes. The method is based on a global discrete de Rham (DDR) sequence, obtained by patching the local spaces constructed in [Di Pietro, Droniou, Rapetti, Fully discrete polynomial de Rham sequences of arbitrary degree on polygons and polyhedra, arXiv:1911.03616] by enforcing the single-valuedness of the components attached to the boundary of each element. The first main contribution of this paper is a proof of exactness relations for this global DDR sequence, obtained leveraging the exactness of the corresponding local sequence and a topological assembly of the mesh valid for domains that do not enclose any void. The second main contribution is the formulation and well-posedness analysis of the method, which includes the proof of uniform Poincar\'e inequalities for the discrete divergence and curl operators. The convergence rate in the natural energy norm is numerically evaluated on standard and polyhedral meshes. When the DDR sequence of degree $k\ge 0$ is used, the error converges as $h^{k+1}$, with $h$ denoting the meshsize.

==> outputs/unit-permeability/Cubic-Cells_0/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.866025  8        36       54       54        36       0.538489     --
0       0.433013  64       240      300      300       240      0.202496     1.41
0       0.216506  512      1728     1944     1944      1728     0.0656012    1.63
0       0.108253  4096     13056    13872    13872     13056    0.024559     1.42


==> outputs/unit-permeability/Cubic-Cells_0/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 0.538489


==> outputs/unit-permeability/Cubic-Cells_0/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 0.202496


==> outputs/unit-permeability/Cubic-Cells_0/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.0656012


==> outputs/unit-permeability/Cubic-Cells_0/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.024559


==> outputs/unit-permeability/Cubic-Cells_1/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.866025  8        36       54       248       156      0.747269     --
1       0.433013  64       240      300      1576      1104     0.134558     2.47
1       0.216506  512      1728     1944     11120     8256     0.0184878    2.86
1       0.108253  4096     13056    13872    83296     63744    0.00243846   2.92


==> outputs/unit-permeability/Cubic-Cells_1/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 0.747269


==> outputs/unit-permeability/Cubic-Cells_1/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.134558


==> outputs/unit-permeability/Cubic-Cells_1/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.0184878


==> outputs/unit-permeability/Cubic-Cells_1/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.00243846


==> outputs/unit-permeability/Cubic-Cells_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.866025  8        36       54       570       376      1.66255      --
2       0.433013  64       240      300      3780      2720     0.19056      3.13
2       0.216506  512      1728     1944     27336     20608    0.0234954    3.02
2       0.108253  4096     13056    13872    207504    160256   0.00295279   2.99


==> outputs/unit-permeability/Cubic-Cells_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 1.66255


==> outputs/unit-permeability/Cubic-Cells_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.19056


==> outputs/unit-permeability/Cubic-Cells_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.0234954


==> outputs/unit-permeability/Cubic-Cells_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.00295279


==> outputs/unit-permeability/Cubic-Cells_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       0.866025  8        36       54       1044      720      0.696039     --
3       0.433013  64       240      300      7104      5280     0.0484999    3.84
3       0.216506  512      1728     1944     52128     40320    0.00314809   3.95
3       0.108253  4096     13056    13872    398784    314880   0.000197967  3.99


==> outputs/unit-permeability/Cubic-Cells_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.696039


==> outputs/unit-permeability/Cubic-Cells_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.0484999


==> outputs/unit-permeability/Cubic-Cells_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.00314809


==> outputs/unit-permeability/Cubic-Cells_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 0.000197967


==> outputs/unit-permeability/Tetgen-Cube-0_0/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       1.22501   19       52       48       48        52       10.6732      --
0       0.558943  216      496      354      354       496      1.52234      2.48
0       0.499828  408      913      628      628       913      1.09391      2.96
0       0.39203   816      1805     1217     1217      1805     0.921121     0.71
0       0.313068  1504     3261     2139     2139      3261     0.571531     2.12
0       0.256759  2925     6228     3965     3965      6228     0.468389     1.00


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 10.6732


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 1.52234


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 1.09391


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.921121


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.571531


==> outputs/unit-permeability/Tetgen-Cube-0_0/results-6.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.468389


==> outputs/unit-permeability/Tetgen-Cube-0_1/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       1.22501   19       52       48       328       270      6.97421      --
1       0.558943  216      496      354      3060      2784     0.685365     2.96
1       0.499828  408      913      628      5627      5187     0.563015     1.76
1       0.39203   816      1805     1217     11113     10311    0.39585      1.45
1       0.313068  1504     3261     2139     20077     18807    0.21796      2.65
1       0.256759  2925     6228     3965     38314     36234    0.151824     1.82


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 6.97421


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.685365


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.563015


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.39585


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.21796


==> outputs/unit-permeability/Tetgen-Cube-0_1/results-6.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.151824


==> outputs/unit-permeability/Tetgen-Cube-0_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       1.22501   19       52       48       845       692      3.84228      --
2       0.558943  216      496      354      8270      7296     0.262485     3.42
2       0.499828  408      913      628      15308     13638    0.154879     4.72
2       0.39203   816      1805     1217     30331     27150    0.0866989    2.39
2       0.313068  1504     3261     2139     55065     49646    0.0397604    3.47
2       0.256759  2925     6228     3965     105594    95868    0.0233772    2.68


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 3.84228


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.262485


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.154879


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.0866989


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.0397604


==> outputs/unit-permeability/Tetgen-Cube-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.0233772


==> outputs/unit-permeability/Tetgen-Cube-0_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       1.22501   19       52       48       1656      1375     2.40515      --
3       0.558943  216      496      354      16632     14680    0.0468657    5.02
3       0.499828  408      913      628      30895     27490    0.0243666    5.85
3       0.39203   816      1805     1217     61319     54770    0.0108247    3.34
3       0.313068  1504     3261     2139     111615    100290   0.00368387   4.79
3       0.256759  2925     6228     3965     214580    193905   0.00160258   4.20


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 2.40515


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.0468657


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.0243666


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.0108247


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: 0.00368387


==> outputs/unit-permeability/Tetgen-Cube-0_3/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.00160258


==> outputs/unit-permeability/Voro-Tets-1_0/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.414716  181      1146     1932     1932      1146     0.776046     --
0       0.326348  365      2307     3886     3886      2307     0.712431     0.36
0       0.26692   565      3638     6148     6148      3638     0.57632      1.05
0       0.208757  1046     6933     11776    11776     6933     0.45955      0.92
0       0.161889  1946     13200    22510    22510     13200    0.39443      0.60
0       0.131541  3720     25554    43670    43670     25554    0.343344     0.67


==> outputs/unit-permeability/Voro-Tets-1_0/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.1
Degree: 0
MeshSize: 0.414716
NbCells: 181
NbFaces: 1146
NbEdges: 1932
DimXCurl: 1932
DimXDiv: 1146
EnergyError: 0.776046


==> outputs/unit-permeability/Voro-Tets-1_0/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.2
Degree: 0
MeshSize: 0.326348
NbCells: 365
NbFaces: 2307
NbEdges: 3886
DimXCurl: 3886
DimXDiv: 2307
EnergyError: 0.712431


==> outputs/unit-permeability/Voro-Tets-1_0/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.26692
NbCells: 565
NbFaces: 3638
NbEdges: 6148
DimXCurl: 6148
DimXDiv: 3638
EnergyError: 0.57632


==> outputs/unit-permeability/Voro-Tets-1_0/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.208757
NbCells: 1046
NbFaces: 6933
NbEdges: 11776
DimXCurl: 11776
DimXDiv: 6933
EnergyError: 0.45955


==> outputs/unit-permeability/Voro-Tets-1_0/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.161889
NbCells: 1946
NbFaces: 13200
NbEdges: 22510
DimXCurl: 22510
DimXDiv: 13200
EnergyError: 0.39443


==> outputs/unit-permeability/Voro-Tets-1_0/results-6.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.131541
NbCells: 3720
NbFaces: 25554
NbEdges: 43670
DimXCurl: 43670
DimXDiv: 25554
EnergyError: 0.343344


==> outputs/unit-permeability/Voro-Tets-1_1/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.414716  181      1146     1932     8026      4524     0.139715     --
1       0.326348  365      2307     3886     16153     9111     0.100555     1.37
1       0.26692   565      3638     6148     25470     14304    0.0635009    2.29
1       0.208757  1046     6933     11776    48535     27075    0.0444661    1.45
1       0.161889  1946     13200    22510    92404     51276    0.0306693    1.46


==> outputs/unit-permeability/Voro-Tets-1_1/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.1
Degree: 1
MeshSize: 0.414716
NbCells: 181
NbFaces: 1146
NbEdges: 1932
DimXCurl: 8026
DimXDiv: 4524
EnergyError: 0.139715


==> outputs/unit-permeability/Voro-Tets-1_1/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.2
Degree: 1
MeshSize: 0.326348
NbCells: 365
NbFaces: 2307
NbEdges: 3886
DimXCurl: 16153
DimXDiv: 9111
EnergyError: 0.100555


==> outputs/unit-permeability/Voro-Tets-1_1/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.26692
NbCells: 565
NbFaces: 3638
NbEdges: 6148
DimXCurl: 25470
DimXDiv: 14304
EnergyError: 0.0635009


==> outputs/unit-permeability/Voro-Tets-1_1/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.208757
NbCells: 1046
NbFaces: 6933
NbEdges: 11776
DimXCurl: 48535
DimXDiv: 27075
EnergyError: 0.0444661


==> outputs/unit-permeability/Voro-Tets-1_1/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.161889
NbCells: 1946
NbFaces: 13200
NbEdges: 22510
DimXCurl: 92404
DimXDiv: 51276
EnergyError: 0.0306693


==> outputs/unit-permeability/Voro-Tets-1_2/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.1
Degree: 2
MeshSize: 0.414716
NbCells: 181
NbFaces: 1146
NbEdges: 1932
DimXCurl: 17679
DimXDiv: 10496
EnergyError: 0.0210896


==> outputs/unit-permeability/Voro-Tets-1_2/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.2
Degree: 2
MeshSize: 0.326348
NbCells: 365
NbFaces: 2307
NbEdges: 3886
DimXCurl: 35589
DimXDiv: 21142
EnergyError: 0.0114031


==> outputs/unit-permeability/Voro-Tets-1_2/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-Tets-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.26692
NbCells: 565
NbFaces: 3638
NbEdges: 6148
DimXCurl: 56023
DimXDiv: 33128
EnergyError: 0.00599457


==> outputs/unit-permeability/Voro-small-0_0/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.826611  27       162      272      272       162      2.61864      --
0       0.454124  125      800      1352     1352      800      1.10336      1.44
0       0.305313  343      2351     4018     4018      2351     0.73457      1.02
0       0.221382  729      5096     8736     8736      5096     0.55013      0.90
0       0.176754  1331     9507     16354    16354     9507     0.462522     0.77
0       0.150004  2197     15969    27546    27546     15969    0.397177     0.93


==> outputs/unit-permeability/Voro-small-0_0/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 2.61864


==> outputs/unit-permeability/Voro-small-0_0/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 1.10336


==> outputs/unit-permeability/Voro-small-0_0/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 0.73457


==> outputs/unit-permeability/Voro-small-0_0/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.55013


==> outputs/unit-permeability/Voro-small-0_0/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.462522


==> outputs/unit-permeability/Voro-small-0_0/results-6.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.397177


==> outputs/unit-permeability/Voro-small-0_1/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.826611  27       162      272      1138      648      0.596322     --
1       0.454124  125      800      1352     5604      3150     0.183506     1.97
1       0.305313  343      2351     4018     16461     9111     0.0894524    1.81
1       0.221382  729      5096     8736     35676     19662    0.0544954    1.54
1       0.176754  1331     9507     16354    66553     36507    0.0373078    1.68
1       0.150004  2197     15969    27546    111787    61089    0.0265368    2.08


==> outputs/unit-permeability/Voro-small-0_1/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 0.596322


==> outputs/unit-permeability/Voro-small-0_1/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.183506


==> outputs/unit-permeability/Voro-small-0_1/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.0894524


==> outputs/unit-permeability/Voro-small-0_1/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.0544954


==> outputs/unit-permeability/Voro-small-0_1/results-5.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.0373078


==> outputs/unit-permeability/Voro-small-0_1/results-6.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.0265368


==> outputs/unit-permeability/Voro-small-0_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.826611  27       162      272      2517      1512     1.02211      --
2       0.454124  125      800      1352     12331     7300     0.140253     3.32
2       0.305313  343      2351     4018     36007     20966    0.0419374    3.04
2       0.221382  729      5096     8736     77911     45156    0.0199037    2.32
2       0.176754  1331     9507     16354    145083    83662    0.0106233    2.79
2       0.150004  2197     15969    27546    243345    139754   0.00619672   3.28


==> outputs/unit-permeability/Voro-small-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 1.02211


==> outputs/unit-permeability/Voro-small-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.140253


==> outputs/unit-permeability/Voro-small-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.0419374


==> outputs/unit-permeability/Voro-small-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.0199037


==> outputs/unit-permeability/Voro-small-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.0106233


==> outputs/unit-permeability/Voro-small-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.00619672


==> outputs/unit-permeability/Voro-small-0_3/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       0.826611  27       162      272      4490      2835     0.067057     --
3       0.454124  125      800      1352     21908     13625    0.00672112   3.84


==> outputs/unit-permeability/Voro-small-0_3/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 4490
DimXDiv: 2835
EnergyError: 0.067057


==> outputs/unit-permeability/Voro-small-0_3/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 21908
DimXDiv: 13625
EnergyError: 0.00672112


==> outputs/unit-permeability/Voro-small-1_0/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.58902   66       402      674      674       402      4.03766      --
0       0.460131  130      811      1364     1364      811      2.51937      1.91
0       0.364984  228      1452     2450     2450      1452     1.67161      1.77
0       0.317082  356      2376     4042     4042      2376     1.30396      1.77


==> outputs/unit-permeability/Voro-small-1_0/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 4.03766


==> outputs/unit-permeability/Voro-small-1_0/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 2.51937


==> outputs/unit-permeability/Voro-small-1_0/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 1.67161


==> outputs/unit-permeability/Voro-small-1_0/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 1.30396


==> outputs/unit-permeability/Voro-small-1_1/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.58902   66       402      674      2818      1602     1.10735      --
1       0.460131  130      811      1364     5681      3213     0.609746     2.42
1       0.364984  228      1452     2450     10168     5724     0.374248     2.11
1       0.317082  356      2376     4042     16636     9264     0.26716      2.40


==> outputs/unit-permeability/Voro-small-1_1/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 1.10735


==> outputs/unit-permeability/Voro-small-1_1/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.609746


==> outputs/unit-permeability/Voro-small-1_1/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.374248


==> outputs/unit-permeability/Voro-small-1_1/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.26716


==> outputs/unit-permeability/Voro-small-1_2/data.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.58902   66       402      674      6228      3732     0.299422     --
2       0.460131  130      811      1364     12530     7466     0.135309     3.22
2       0.364984  228      1452     2450     22386     13272    0.0686634    2.93
2       0.317082  356      2376     4042     36474     21376    0.0410526    3.66


==> outputs/unit-permeability/Voro-small-1_2/results-1.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.299422


==> outputs/unit-permeability/Voro-small-1_2/results-2.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.135309


==> outputs/unit-permeability/Voro-small-1_2/results-3.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0686634


==> outputs/unit-permeability/Voro-small-1_2/results-4.txt <==
Solution: 3
Mesh: /home/daniele/Documents/HArDCore3D_rel/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.0410526


==> outputs/unit-permeability/Voro-small-1_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       0.58902   66       402      674      11102     6990     0.064353     --
3       0.460131  130      811      1364     22301     13960    0.0230447    4.16
3       0.364984  228      1452     2450     39788     24780    0.00921004   3.96
3       0.317082  356      2376     4042     64624     39780    0.00465609   4.85


==> outputs/unit-permeability/Voro-small-1_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.064353


==> outputs/unit-permeability/Voro-small-1_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.0230447


==> outputs/unit-permeability/Voro-small-1_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.00921004


==> outputs/unit-permeability/Voro-small-1_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 0.00465609


==> outputs/variable-permeability/Cubic-Cells_0/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.866025  8        36       54       54        36       4.00691      --
0       0.433013  64       240      300      300       240      1.28183      1.64
0       0.216506  512      1728     1944     1944      1728     0.325594     1.98
0       0.108253  4096     13056    13872    13872     13056    0.0822507    1.98


==> outputs/variable-permeability/Cubic-Cells_0/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 4.00691


==> outputs/variable-permeability/Cubic-Cells_0/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 1.28183


==> outputs/variable-permeability/Cubic-Cells_0/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.325594


==> outputs/variable-permeability/Cubic-Cells_0/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.0822507


==> outputs/variable-permeability/Cubic-Cells_1/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.866025  8        36       54       248       156      2.69798      --
1       0.433013  64       240      300      1576      1104     0.532907     2.34
1       0.216506  512      1728     1944     11120     8256     0.079641     2.74
1       0.108253  4096     13056    13872    83296     63744    0.0110375    2.85


==> outputs/variable-permeability/Cubic-Cells_1/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 2.69798


==> outputs/variable-permeability/Cubic-Cells_1/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.532907


==> outputs/variable-permeability/Cubic-Cells_1/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.079641


==> outputs/variable-permeability/Cubic-Cells_1/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.0110375


==> outputs/variable-permeability/Cubic-Cells_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.866025  8        36       54       570       376      1.18432      --
2       0.433013  64       240      300      3780      2720     0.127678     3.21
2       0.216506  512      1728     1944     27336     20608    0.0149149    3.10
2       0.108253  4096     13056    13872    207504    160256   0.0018369    3.02


==> outputs/variable-permeability/Cubic-Cells_2/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 1.18432


==> outputs/variable-permeability/Cubic-Cells_2/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.127678


==> outputs/variable-permeability/Cubic-Cells_2/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.0149149


==> outputs/variable-permeability/Cubic-Cells_2/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.0018369


==> outputs/variable-permeability/Cubic-Cells_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       0.866025  8        36       54       1044      720      0.484732     --
3       0.433013  64       240      300      7104      5280     0.0319285    3.92
3       0.216506  512      1728     1944     52128     40320    0.00202659   3.98
3       0.108253  4096     13056    13872    398784    314880   0.000126634  4.00


==> outputs/variable-permeability/Cubic-Cells_3/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.484732


==> outputs/variable-permeability/Cubic-Cells_3/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.0319285


==> outputs/variable-permeability/Cubic-Cells_3/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.00202659


==> outputs/variable-permeability/Cubic-Cells_3/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 0.000126634


==> outputs/variable-permeability/Tetgen-Cube-0_0/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       1.22501   19       52       48       48        52       7.25         --
0       0.558943  216      496      354      354       496      1.0801       2.43
0       0.499828  408      913      628      628       913      0.809033     2.59
0       0.39203   816      1805     1217     1217      1805     0.657241     0.86
0       0.313068  1504     3261     2139     2139      3261     0.431019     1.88
0       0.256759  2925     6228     3965     3965      6228     0.354166     0.99


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 7.25


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 1.0801


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 0.809033


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.657241


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.431019


==> outputs/variable-permeability/Tetgen-Cube-0_0/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.354166


==> outputs/variable-permeability/Tetgen-Cube-0_1/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       1.22501   19       52       48       328       270      4.89994      --
1       0.558943  216      496      354      3060      2784     0.505953     2.89
1       0.499828  408      913      628      5627      5187     0.412198     1.83
1       0.39203   816      1805     1217     11113     10311    0.284712     1.52
1       0.313068  1504     3261     2139     20077     18807    0.164841     2.43
1       0.256759  2925     6228     3965     38314     36234    0.116891     1.73


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 4.89994


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.505953


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.412198


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.284712


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.164841


==> outputs/variable-permeability/Tetgen-Cube-0_1/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.116891


==> outputs/variable-permeability/Tetgen-Cube-0_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       1.22501   19       52       48       845       692      2.68876      --
2       0.558943  216      496      354      8270      7296     0.186638     3.40
2       0.499828  408      913      628      15308     13638    0.111373     4.62
2       0.39203   816      1805     1217     30331     27150    0.0637971    2.29
2       0.313068  1504     3261     2139     55065     49646    0.03005      3.35
2       0.256759  2925     6228     3965     105594    95868    0.0183041    2.50


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 2.68876


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.186638


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.111373


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.0637971


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.03005


==> outputs/variable-permeability/Tetgen-Cube-0_2/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.0183041


==> outputs/variable-permeability/Tetgen-Cube-0_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       1.22501   19       52       48       1656      1375     1.62505      --
3       0.558943  216      496      354      16632     14680    0.0299231    5.09
3       0.499828  408      913      628      30895     27490    0.0160338    5.58
3       0.39203   816      1805     1217     61319     54770    0.00733957   3.22
3       0.313068  1504     3261     2139     111615    100290   0.00247483   4.83
3       0.256759  2925     6228     3965     214580    193905   0.00106701   4.24


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 1.62505


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.0299231


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.0160338


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.00733957


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: 0.00247483


==> outputs/variable-permeability/Tetgen-Cube-0_3/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.00106701


==> outputs/variable-permeability/Voro-small-0_0/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.826611  27       162      272      272       162      6.18307      --
0       0.454124  125      800      1352     1352      800      1.92068      1.95
0       0.305313  343      2351     4018     4018      2351     0.898446     1.91
0       0.221382  729      5096     8736     8736      5096     0.62374      1.14
0       0.176754  1331     9507     16354    16354     9507     0.457698     1.37
0       0.150004  2197     15969    27546    27546     15969    0.354513     1.56


==> outputs/variable-permeability/Voro-small-0_0/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 6.18307


==> outputs/variable-permeability/Voro-small-0_0/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 1.92068


==> outputs/variable-permeability/Voro-small-0_0/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 0.898446


==> outputs/variable-permeability/Voro-small-0_0/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.62374


==> outputs/variable-permeability/Voro-small-0_0/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.457698


==> outputs/variable-permeability/Voro-small-0_0/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.354513


==> outputs/variable-permeability/Voro-small-0_1/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.826611  27       162      272      1138      648      1.66282      --
1       0.454124  125      800      1352     5604      3150     0.426092     2.27
1       0.305313  343      2351     4018     16461     9111     0.17975      2.17
1       0.221382  729      5096     8736     35676     19662    0.106798     1.62
1       0.176754  1331     9507     16354    66553     36507    0.0687731    1.95
1       0.150004  2197     15969    27546    111787    61089    0.0468309    2.34


==> outputs/variable-permeability/Voro-small-0_1/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 1.66282


==> outputs/variable-permeability/Voro-small-0_1/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.426092


==> outputs/variable-permeability/Voro-small-0_1/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.17975


==> outputs/variable-permeability/Voro-small-0_1/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.106798


==> outputs/variable-permeability/Voro-small-0_1/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.0687731


==> outputs/variable-permeability/Voro-small-0_1/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.0468309


==> outputs/variable-permeability/Voro-small-0_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.826611  27       162      272      2517      1512     0.655731     --
2       0.454124  125      800      1352     12331     7300     0.0943088    3.24
2       0.305313  343      2351     4018     36007     20966    0.0279755    3.06
2       0.221382  729      5096     8736     77911     45156    0.0130358    2.38
2       0.176754  1331     9507     16354    145083    83662    0.00691701   2.81
2       0.150004  2197     15969    27546    243345    139754   0.00403548   3.28


==> outputs/variable-permeability/Voro-small-0_2/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 0.655731


==> outputs/variable-permeability/Voro-small-0_2/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.0943088


==> outputs/variable-permeability/Voro-small-0_2/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.0279755


==> outputs/variable-permeability/Voro-small-0_2/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.0130358


==> outputs/variable-permeability/Voro-small-0_2/results-5.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.00691701


==> outputs/variable-permeability/Voro-small-0_2/results-6.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.00403548


==> outputs/variable-permeability/Voro-small-1_0/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
0       0.58902   66       402      674      674       402      2.6658       --
0       0.460131  130      811      1364     1364      811      1.68076      1.87
0       0.364984  228      1452     2450     2450      1452     1.10673      1.80
0       0.317082  356      2376     4042     4042      2376     0.853487     1.85


==> outputs/variable-permeability/Voro-small-1_0/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 2.6658


==> outputs/variable-permeability/Voro-small-1_0/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 1.68076


==> outputs/variable-permeability/Voro-small-1_0/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 1.10673


==> outputs/variable-permeability/Voro-small-1_0/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 0.853487


==> outputs/variable-permeability/Voro-small-1_1/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
1       0.58902   66       402      674      2818      1602     0.734328     --
1       0.460131  130      811      1364     5681      3213     0.407895     2.38
1       0.364984  228      1452     2450     10168     5724     0.247549     2.16
1       0.317082  356      2376     4042     16636     9264     0.176402     2.41


==> outputs/variable-permeability/Voro-small-1_1/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 0.734328


==> outputs/variable-permeability/Voro-small-1_1/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.407895


==> outputs/variable-permeability/Voro-small-1_1/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.247549


==> outputs/variable-permeability/Voro-small-1_1/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.176402


==> outputs/variable-permeability/Voro-small-1_2/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
2       0.58902   66       402      674      6228      3732     0.203387     --
2       0.460131  130      811      1364     12530     7466     0.0906997    3.27
2       0.364984  228      1452     2450     22386     13272    0.0457692    2.95
2       0.317082  356      2376     4042     36474     21376    0.0275136    3.62


==> outputs/variable-permeability/Voro-small-1_2/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.203387


==> outputs/variable-permeability/Voro-small-1_2/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.0906997


==> outputs/variable-permeability/Voro-small-1_2/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0457692


==> outputs/variable-permeability/Voro-small-1_2/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.0275136


==> outputs/variable-permeability/Voro-small-1_3/data_rates.dat <==
Degree  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  EnergyErrorRate
3       0.58902   66       402      674      11102     6990     0.0427013    --
3       0.460131  130      811      1364     22301     13960    0.0158361    4.02
3       0.364984  228      1452     2450     39788     24780    0.00622009   4.03
3       0.317082  356      2376     4042     64624     39780    0.00315555   4.82


==> outputs/variable-permeability/Voro-small-1_3/results-1.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.0427013


==> outputs/variable-permeability/Voro-small-1_3/results-2.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.0158361


==> outputs/variable-permeability/Voro-small-1_3/results-3.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.00622009


==> outputs/variable-permeability/Voro-small-1_3/results-4.txt <==
Solution: 4
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 0.00315555

